Observation of Topological Order in the TlBiSe2 class : Probing the "spin" and "phase" on topological insulator surfaces

A topological insulator is characterized by spin-momentum locking on its boundary. The spin momentum locking on the surface of a three dimensional topological insulator leads to the existence of a non-trivial Berry's phase which leads to exotic transport phenomena on topological surfaces. Using spin-sensitive probes (Mott polarimetry), we observe the spin-momentum coupling and uncover the chiral nature of surface electrons in TlBiSe2. We demonstrate that the surface electrons in TlBiSe2 collectively carry a quantum Berry's phase of $\pi$ and a definite chirality ($\eta$ = -1, left-handed) associated with its spin-texture or vortex-structure on the Fermi surface on both the top and the bottom surfaces. Our experimental results for the first time not only prove the existence of Z2 topological-order in the bulk but also reveal the existence of helical quasiparticle modes on the topological surface. Spin-texture calculations would be reported elsewhere.

==> 00README.XXX.txt <==
TlBiSe2_condmat_MZH_Aug20.dvi keepcomments
